Efficient Sketching-Based Summation of Tucker Tensors

We present efficient, sketching-based methods for the summation of tensors in Tucker format. Leveraging the algebraic structure of Khatri-Rao and Kronecker products, our approach enables compressed arithmetic on Tucker tensors while controlling rank growth and computational cost. The proposed sketching framework avoids the explicit formation of large intermediate tensors, instead operating directly on the factor matrices and core tensors to produce accurate low-rank approximations of tensor sums. Furthermore, we analyze the computational complexity and the theoretical approximation properties of the proposed methodology. Numerical experiments demonstrate the effectiveness of our approach on four problems: two synthetic test cases, a parameter-dependent elliptic equation (commonly referred to as the cookie problem) solved via GMRES, and a one-dimensional linear transport problem discretized via high-order discontinuous Galerkin methods, where repeated tensor summation arises as a core computational bottleneck. Across these examples, the sketching-based summation achieves substantial computational savings while preserving high accuracy relative to direct summation and re-compression.

==> graphics/data/Cancellation_Errors.dat <==
Method Error
Eager 6.718737e+00
Lazy 8.175203e-11
Kron 2.159194e-11
KRP 2.142077e-11


==> graphics/data/Cancellation_Ranks.dat <==
Step RankEager
1 7
2 14
3 20
4 25
5 30
6 36
7 42
8 48
9 54
10 60
11 66
12 72
13 78
14 84
15 90
16 96
17 102
18 108
19 114
20 120
21 126
22 132
23 138
24 144
25 150
26 155
27 160
28 165
29 170
30 175
31 170
32 165
33 159
34 154
35 149
36 143
37 137
38 131
39 125
40 119
41 114
42 108
43 103
44 97
45 91
46 84
47 79
48 74
49 69
50 64
51 58
52 54
53 49
54 44
55 39
56 35
57 30
58 26
59 23
60 38


==> graphics/data/Cancellation_Times.dat <==
Method Time
Eager 33.463478
Lazy 4.607378
Kron 1.501777
KRP 1.979282


==> graphics/data/GMRES_Accuracy.dat <==
N	NaiveMean	NaiveMin	NaiveMax	KronMean	KronMin	KronMax	KRPMean	KRPMin	KRPMax
8	9.65790585870456e-06	0	0	0.00748340615374787	0.00112761949558679	0.000756811052078921	9.65799793196939e-06	1.5978845585518e-10	1.86556833561263e-10
16	8.52066507197286e-06	0	0	0.006297963186248	0.00129377576602278	0.000761026904440948	8.52104028911727e-06	1.97819279604985e-10	1.41496955967287e-10
32	9.45772197554416e-06	0	0	0.01032562697099	0.00451481564560982	0.00285501004728773	9.45779638409632e-06	1.0787028497171e-10	2.12353994533397e-10
64	1.11938110404535e-05	-1.6940658945086e-21	1.6940658945086e-21	0.00308441671671358	0.000363254250110881	0.000425218147950796	1.1193686729832e-05	1.40186176274425e-10	1.21400531430933e-10
128	1.08932254441913e-05	0	0	0.00688100952643149	0.0019947529455717	0.00345077437067035	1.08931333133831e-05	1.09622724426382e-10	8.80989703186245e-11


==> graphics/data/GMRES_Ranks.dat <==
Iteration	Naive_D1	Kron_D1	KRP_D1	Naive_D2	Kron_D2	KRP_D2	Naive_D3	Kron_D3	KRP_D3	Naive_D4	Kron_D4	KRP_D4
1	1	1	1	1	1	1	1	1	1	1	1	1
2	4	4	4	2	2	2	2	2	2	2	2	2
3	10	10	10	3	3	3	3	3	3	3	3	3
4	20	20	20	4	4	4	4	4	4	4	4	4
5	34	35	34	5	5	5	5	5	5	5	5	5
6	41	51	41	6	6	6	6	6	6	6	6	6
7	43	70	43	7	7	7	7	7	7	7	7	7
8	45	88	45	8	8	8	8	8	8	8	8	8
9	46	108	46	9	9	9	9	9	9	9	9	9
10	44	125	44	10	10	10	10	10	10	10	10	10
11	44	133	44	11	11	11	11	11	11	11	11	11
12	42	118	42	11	12	11	11	12	11	11	12	11
13	41	104	41	12	12	12	12	11	12	12	11	12
14	39	97	39	12	12	12	12	12	12	12	12	12
15	37	89	37	12	12	12	13	12	13	12	12	12
16	NaN	77	NaN	NaN	13	NaN	NaN	13	NaN	NaN	13	NaN
17	NaN	67	NaN	NaN	12	NaN	NaN	12	NaN	NaN	12	NaN
18	NaN	60	NaN	NaN	12	NaN	NaN	12	NaN	NaN	12	NaN
19	NaN	52	NaN	NaN	13	NaN	NaN	12	NaN	NaN	12	NaN
20	NaN	50	NaN	NaN	12	NaN	NaN	11	NaN	NaN	11	NaN
21	NaN	45	NaN	NaN	11	NaN	NaN	11	NaN	NaN	11	NaN


==> graphics/data/GMRES_Runtime.dat <==
N	NaiveSum	NaiveOther	KronSum	KronOther	KRPSum	KRPOther
8	5.06938066666667	0.09745	6.16027166666667	0.310522	0.977956	0.0976753333333333
16	19.9261223333333	0.134929333333333	10.9778596666667	0.361660333333333	1.754705	0.137508666666667
32	35.8529453333333	0.138190333333333	60.5724836666667	0.358410666666667	6.260866	0.135688
64	122.292949333333	0.137325	364.012678666667	0.367111333333333	41.173932	0.137029
128	133.125582333333	0.137710666666667	331.854771666667	0.366778	36.0335123333333	0.139628


==> graphics/data/GMRES_Speedup.dat <==
N	KronSpeedup	KronErrMin	KronErrMax	KRPSpeedup	KRPErrMin	KRPErrMax
8	0.762230834494306	0.0286622918598453	0.160025752605909	4.79215621088135	0.0358150987726811	0.0630252426744198
16	1.63499131253223	0.0368003614751589	0.53796723019823	10.5840504130707	0.0604435933579186	0.10092040688073
32	0.562771568170731	0.0218150130558826	0.124608817777628	5.69583880979022	0.257277800665467	0.0574563576374745
64	0.325843712228032	0.00369357231802692	0.0370184823681843	2.97307955807012	0.0329635918300131	0.00476268300288085
128	0.390968027419539	0.0214358383218305	0.0600750409070623	3.67871380621229	0.0117345703523397	0.0276465585756362


==> graphics/data/NDG_check.dat <==
Basis Nx ErrDet OrdDet
NDG1 10 6.620025e-02 NaN
NDG1 20 3.621249e-02 0.870349
NDG1 30 2.492536e-02 0.921210
NDG2 10 5.508638e-03 NaN
NDG2 20 1.485122e-03 1.891115
NDG2 30 6.684813e-04 1.968711
NDG3 10 3.251751e-04 NaN
NDG3 20 4.211217e-05 2.948908
NDG3 30 1.182736e-05 3.132011


==> graphics/data/NDG_increase_Nv.dat <==
Nv Time_Det Time_Kron Time_KRP Spd_Kron Spd_KRP Err_Det Err_Kron Err_KRP
16 119.508138 47.508965 51.678830 2.515486 2.312516 9.027836e-04 9.027836e-04 9.027836e-04
32 146.287627 49.535433 55.750915 2.953192 2.623950 8.218179e-04 8.218179e-04 8.218179e-04
64 179.095194 50.646332 56.747657 3.536193 3.155993 8.061923e-04 8.061923e-04 8.061923e-04
128 405.624416 52.004591 57.948376 7.799781 6.999755 8.024730e-04 8.024730e-04 8.024730e-04
256 1599.889532 53.786861 60.126322 29.744988 26.608804 8.015541e-04 8.015541e-04 8.015541e-04


==> graphics/data/NDG_increase_order.dat <==
Basis Time_Det Time_Kron Time_KRP Spd_Kron Spd_KRP Err_Det Err_Kron Err_KRP
1 13.910746 4.978401 5.044460 2.794220 2.757628 6.844908e-04 6.844908e-04 6.844908e-04
2 238.995878 51.303311 57.400409 4.658488 4.163662 8.032586e-04 8.032586e-04 8.032586e-04
3 1773.613523 348.629963 412.219420 5.087381 4.302596 8.680406e-04 8.680406e-04 8.680406e-04
4 8520.630906 1707.480965 2386.941538 4.990176 3.569686 9.582106e-04 9.582106e-04 9.582106e-04


==> graphics/data/Synthetic_Errors.dat <==
d_Summands	Rank_Det	Rank_Kron	Rank_KRP	Error_Kron	Error_KRP
20	10	10	10	4.55816311876275e-15	4.51760491662286e-15
40	10	10	10	3.9212365847287e-15	4.61688541046456e-15
60	10	10	10	4.36916154735527e-15	4.73806033027156e-15
80	10	10	10	4.45655558332183e-15	4.73816380767796e-15
100	10	10	10	4.14773915956477e-15	4.2307009821631e-15


==> graphics/data/Synthetic_Times.dat <==
d	Time_Det	Time_Kron	Time_KRP
20	0.120051236111111	0.146753458333333	0.0579348472222222
40	0.140343402777778	0.1653045	0.07691275
60	0.581023180555556	0.222612222222222	0.10572975
80	3.13873244444444	0.335470611111111	0.149523847222222
100	9.06836556944444	0.434998277777778	0.160654138888889

